Star-forming environments in smoothed particle magnetohydrodynamics simulations II: Re-simulating isolated clumps to determine equivalence of extracted clumps and parent simulations

What is the numerical reproducibility of a stellar system (including its discs) when evolving only a sub-set of (partially-evolved) smoothed particle hydrodynamics (SPH) particles? To investigate this, we modelled the evolution of 29 star forming clumps that were extracted from our previous simulations that investigated the formation and early evolution of low-mass star clusters. These clumps were evolved using a three-dimensional smoothed particle radiation magnetohydrodynamics code, where we included or excluded non-ideal magnetohydrodynamics to match the cluster simulation. While star formation proceeded as expected, we were unable to identically reproduce any of the systems present at the end of the cluster simulations. However, the final distributions of stellar mass, stellar system mass, disc mass, and disc radii were reproduced statistically; unfortunately, the distribution of average magnetic field strengths in the discs was not reproduced statistically, but this may be a result of our updated algorithms governing the evolution of the magnetic field. Therefore, given that our clumps yield stellar masses that are statistically similar to those in the original low-mass star clusters, we have demonstrated that we can statistically reproduce systems (aside from their magnetic field strength) by evolving a subset of SPH particles. Therefore, clumps such as these can be used as initial conditions to investigate the formation of isolated stars from less-contrived initial environments.

==> ReadMe.txt <==
This tar file contains all the source files required to generate ResimulationTwo.pdf.
The manuscript is entitled  'Star-forming environments in smoothed particle magnetohydrodynamics simulations II: Re-simulating isolated clumps to determine equivalence of extracted clumps and parent simulations' by James Wurster and Connar Rowan, MN-23-1807-MJ.R3.

There are 24 figures, comprising 14 files.  

All files are listed below.

The complied papers: 
  ResimulationTwo.pdf      [compiled manuscript]

Source code for the papers:
  ResimulationTwo.tex      [source for the manuscript version]

Bibliographic files
  ResimulationTwo.bib      [bib bibliograpy source file]
  ResimulationTwo.bbl      [bbl bibliograpy file]

Class files:
  mnras.cls
  mnras.bst
  aas_macros.sty           [style file for journal name abbreviations]
  Wurster_macros.sty       [author defined new commands]

Figures:
  FiguresTwo/fig01a_N05endBig.eps
  FiguresTwo/fig01b_N05end.eps
  FiguresTwo/fig02a_evol5.eps
  FiguresTwo/fig02b_evol4.eps
  FiguresTwo/fig02c_evol7.eps
  FiguresTwo/fig02d_evol2.eps
  FiguresTwo/fig02e_evol8.eps
  FiguresTwo/fig02f_evol9.eps
  FiguresTwo/fig03_N05region.eps
  FiguresTwo/fig04_SinkEvolN05.eps
  FiguresTwo/fig05_SinkEvolI05.eps
  FiguresTwo/fig06a_N05discs1.eps
  FiguresTwo/fig06b_N05discs2.eps
  FiguresTwo/fig06c_N05discs3.eps
  FiguresTwo/fig07a_I05discs1.eps
  FiguresTwo/fig07b_I05discs2.eps
  FiguresTwo/fig08_discVals.eps
  FiguresTwo/fig09_HistoMsink.eps
  FiguresTwo/fig10_HistoMstellar.eps
  FiguresTwo/fig11_HistoMdisc.eps
  FiguresTwo/fig12_HistoRdisc.eps
  FiguresTwo/fig13_HistoBfield.eps
  FiguresTwo/figA1a_ics_n05.eps
  FiguresTwo/figA1b_ics_i05.eps
